Addressing Both Statistical and Causal Gender Fairness in NLP Models

Statistical fairness stipulates equivalent outcomes for every protected group, whereas causal fairness prescribes that a model makes the same prediction for an individual regardless of their protected characteristics. Counterfactual data augmentation (CDA) is effective for reducing bias in NLP models, yet models trained with CDA are often evaluated only on metrics that are closely tied to the causal fairness notion; similarly, sampling-based methods designed to promote statistical fairness are rarely evaluated for causal fairness. In this work, we evaluate both statistical and causal debiasing methods for gender bias in NLP models, and find that while such methods are effective at reducing bias as measured by the targeted metric, they do not necessarily improve results on other bias metrics. We demonstrate that combinations of statistical and causal debiasing techniques are able to reduce bias measured through both types of metrics.

==> csv_files/proxy_scores_albert.csv <==
method,statistical_parity,causal_parity,slope_m,slope_f,slope_n,tpr_diff,statistical_parity_std,causal_parity_std,slope_m_std,slope_f_std,slope_n_std,tpr_diff_std
Baseline,7.8527325989850905,2.56914828733134,1.85822110567356,1.33234396159256,3.36114071274023,2.72207861592362,0.76103223692668,0.5089458739808,0.71891739224528,0.03234302080643,0.80502456370361,0.39237169576577
Oversampling,6.43025393826188,1.59041676283308,1.2457058530035199,1.00621462535057,1.96713841866708,1.59138055986166,0.17162994497821,0.03468871082799,0.04218197045389,0.32113737293456,0.30493322677747003,0.08300409706506
Reweighting,4.26867508405164,0.39138359234455,0.29914610466667,0.29677634291084,0.69606684293406,0.35335495800516,0.42678131806798,0.09439333187502001,0.09462094466995,0.07409214842062,0.408771753502,0.07540941742491
Undersampling,5.600464578579619,0.52907921791584,0.25846331715461995,0.24611093998434,0.30225043314159,0.51737825043657,0.42217122844061,0.40158261978883,0.11470438726665,0.05401948038828,0.03101261301699,0.24157724049407
CDA,7.26585306630321,0.20665351757556003,2.7688870277800497,2.8084372481269297,3.8272848403605,0.11259885504257001,0.86960362292494,0.04328380046984,0.56267482047021,0.48153390311022,1.28279504327417,0.0664441578544
Zari,8.353409876591659,2.84891386890811,1.85101095589498,1.12176416465523,2.19197384484401,2.91156180395645,0.5500137941420801,0.34094208564628,0.84695142532258,0.35025709587053,0.76915896883638,0.29826895906821
Zari w/ CDA,7.559248679864041,0.21568719817571,3.30396234621104,3.2742097040823004,3.4634759762944203,0.08690985581131999,0.7871596692472499,0.04829781140713,0.3398445780462,0.32534845993149,0.34393982228762,0.02926997788091

==> csv_files/proxy_scores_bert.csv <==
method,statistical_parity,causal_parity,slope_m,slope_f,slope_n,tpr_diff,statistical_parity_std,causal_parity_std,slope_m_std,slope_f_std,slope_n_std,tpr_diff_std
Baseline,7.4723145680968495,1.45582659944454,2.32522726371592,1.7813307439783699,3.42244245008266,1.5134769797146401,0.8975926769333099,0.27148558528778,0.28437688462518,0.34651815638195,0.8461472437744301,0.19456310598819
Oversampling,6.16131392884855,0.80455361444588,1.4020600975603001,1.3315109463416601,2.12416656511212,0.99762184274104,0.28197005710080003,0.13411562739346,0.22126552413448,0.12898060660031,0.16700306855488,0.21124468016776998
Reweighting,4.62999227876977,0.37666589820953,0.91408100898192,0.80402123816694,1.36860137008791,0.30575438182289,0.28762220449403997,0.07407992909337,0.25766075002275,0.18695227015875002,0.31462005065235,0.10986834342256
Undersampling,5.25698266879856,0.59512122174607,0.39036495867677,0.28024829805962,0.45592125099065,0.6135858360942701,0.86511782806456,0.08310525533391999,0.1705327642853,0.11849983224247,0.24165880482318,0.05702418317328
CDA,6.48981374226891,0.13752568586278,2.9440254129781502,2.95844699338548,3.2207455094728497,0.0817837873575,1.15949152441791,0.046347163136030003,0.22328035182228,0.21801331368799,0.17465467825177,0.027117452096640002
